Theory of Estimation-of-Distribution Algorithms

Estimation-of-distribution algorithms (EDAs) are general metaheuristics used in optimization that represent a more recent alternative to classical approaches like evolutionary algorithms. In a nutshell, EDAs typically do not directly evolve populations of search points but build probabilistic models of promising solutions by repeatedly sampling and selecting points from the underlying search space. Recently, there has been made significant progress in the theoretical understanding of EDAs. This article provides an up-to-date overview of the most commonly analyzed EDAs and the most recent theoretical results in this area. In particular, emphasis is put on the runtime analysis of simple univariate EDAs, including a description of typical benchmark functions and tools for the analysis. Along the way, open problems and directions for future research are described.

==> umda2000-3000.csv <==
12;87473.5;430422.8687
14;42197.38;351342.4547
16;37604.07;305178.1977
18;36746.55;269178.278
20;36303.28;240507.2997
22;36465.56;216637.437
24;36618.9;196038.748
26;36902.71;178666.3107
28;37276.61;162938.782
30;37196.5;149553.573
32;37569.27;137576.1207
34;37546.73;126527.2377
36;37729.88;116833.6223
38;37824.69;108059.3873
40;37802.15;100167.9407
42;38118.75;92956.21467
44;38142.78;86314.368
46;38166.81;80334.653
48;38266.56;74818.824
50;38469.65;69709.23067
52;38412.47;65156.386
54;38248.09;60777.909
56;38260.19;56830.301
58;38374.73;53272.136
60;38334.08;49687.711
62;38215.37;46609.04967
64;38316.61;43615.24767
66;38220.14;40912.82767
68;38312.29;38408.007
70;38427.08;36008.403
72;38295.86;33851.46767
74;38412.51;31705.02233
76;38257.23;29868.10967
78;38227.88;28042.27267
80;38304.24;26372.34
82;38127.59;24774.904
84;38077;23329.85333
86;38043.59;21944.47767
88;37789.46;20620.55667
90;37855.68;19462.03667
92;37869.13;18323.362
94;37702.21;17227.25667
96;37822.4;16276.36333
98;37445.9;15309.426
100;37533.1;14437.72
102;37652.01;13662.76
104;37484.48;12834.683
106;37464.82;12125.814
108;37473.95;11465.97367
110;37387.13;10817.44433
112;37175.82;10217.54933
114;37316.04;9609.370667
116;37090.19;9078.053667
118;36889.2;8572.981333
120;36906.32;8120.399333
122;36662.71;7646.124667
124;36822.05;7258.475333
126;36654.62;6835.781333
128;36749.35;6495.396
130;36587.11;6113.068333
132;36521.32;5783.029
134;36271.7;5459.339333
136;36334.26;5173.888667
138;36300.81;4901.012333
140;36106.93;4639.785
142;36079.98;4376.370333
144;35948.98;4127.096667
146;36011.87;3921.740667
148;35987.98;3709.729667
150;35727;3522.933
152;35852.04;3339.824667
154;35638.78;3153.992333
156;35692.8;2981.686667
158;35596.98;2828.374
160;35449.6;2684.470667
162;35353.48;2528.782667
164;35301.71;2400.655667
166;35111.32;2265.455667
168;35194.94;2162.282333
170;34893.63;2040.765667
172;35057.73;1939.298667
174;34883.46;1828.497667
176;35011.09;1747.552667
178;34908.11;1658.145333
180;34722.72;1565.314667
182;34670.03;1485.044
184;34511.9;1407.505667
186;34487.13;1337.790667
188;34553.84;1269.309
190;34379.93;1197.295667
192;34299.97;1146.041333
194;34342.59;1083.22
196;34226.17;1032.837667
198;34063.79;962.77
200;33988.4;918.0643333
202;34047.3;880.7863333
204;33912.28;838.4176667
206;33923.12;793.4546667
208;33813.73;745.523
210;33808.25;716.9003333
212;33644.68;673.693
214;33648.43;647.831
216;33875.78;609.8633333
218;33561.46;582.6596667
220;33345.25;540.9223333
222;33269.96;516.1386667
224;33395.56;497.152
226;33345.32;473.405
228;33208.43;443.131
230;33302.85;427.7596667
232;33193.79;401.6913333
234;32993.61;380.2746667
236;33007.98;363.9776667
238;32919.29;345.649
240;32848.56;329.2173333
242;32785.76;310.212
244;32931.7;295.69
246;32678.72;283.374
248;32776.18;265.614
250;32785.5;255.889
252;32547.14;237.9653333
254;32516.91;230.3473333
256;32560.13;219.6433333
258;32409.1;206.653
260;32341.66;193.753
262;32540.84;190.6986667
264;32389.98;177.5703333
266;32445.79;167.829
268;32342.6;161.6733333
270;32380.2;152.593
272;32248.68;143.4643333
274;32365.15;138.5406667
276;32182.06;130.9583333
278;32298.04;126.0493333
280;32154.83;119.7293333
282;32264.65;114.8873333
284;32220.46;106.12
286;32232.58;103.9176667
288;32130.91;94.49766667
290;32258.73;92.97933333
292;32304.93;89.96966667
294;32231.51;83.84833333
296;32227.59;79.34066667
298;32191.45;74.78266667
300;32202.3;71.14833333
302;32336.65;67.95533333
304;32366.78;65.842
306;32383.16;61.81333333
308;32474.19;59.79533333
310;32456.17;56.848
312;32410.98;52.92166667
314;32541.29;51.07233333
316;32467.63;48.841
318;32647.15;46.66166667
320;32648.85;43.54266667
322;32752.87;41.91866667
324;32791.93;39.96966667
326;32821.79;38.155
328;32985.98;37.215
330;32952.7;33.35366667
332;32979.33;31.51633333
334;33155.51;30.99533333
336;33125.12;28.78666667
338;33234.64;27.29966667
340;33375.65;26.573
342;33453.53;24.92
344;33525.78;24.74866667
346;33641.12;23.116
348;33659.72;21.36533333
350;33824.58;20.948

